Multi-Threaded Dense Linear Algebra Libraries for Low-Power Asymmetric Multicore Processors

Dense linear algebra libraries, such as BLAS and LAPACK, provide a relevant collection of numerical tools for many scientific and engineering applications. While there exist high performance implementations of the BLAS (and LAPACK) functionality for many current multi-threaded architectures,the adaption of these libraries for asymmetric multicore processors (AMPs)is still pending. In this paper we address this challenge by developing an asymmetry-aware implementation of the BLAS, based on the BLIS framework, and tailored for AMPs equipped with two types of cores: fast/power hungry versus slow/energy efficient. For this purpose, we integrate coarse-grain and fine-grain parallelization strategies into the library routines which, respectively, dynamically distribute the workload between the two core types and statically repartition this work among the cores of the same type. Our results on an ARM big.LITTLE processor embedded in the Exynos 5422 SoC, using the asymmetry-aware version of the BLAS and a plain migration of the legacy version of LAPACK, experimentally assess the benefits, limitations, and potential of this approach.

==> GEMM_DIM2000_D3S4_116_24/Gflops.txt <==
Program starts...
 1	 1		2000	2000	2000		1.353054000
 11.82510


==> GEMM_DIM2000_D3S4_116_24/Other/user_function_profile_gemm_blis.x.csv <==
	bli_barrier	
THREAD 1.1.1	79657.92	
THREAD 1.1.2	34683.38	
THREAD 1.1.3	45935.07	
THREAD 1.1.4	59027.81	
THREAD 1.1.5	164254.04	
THREAD 1.1.6	163125.45	
THREAD 1.1.7	105117.07	
THREAD 1.1.8	166650.80	

Total	818451.55	
Average	102306.44	
Maximum	166650.80	
Minimum	34683.38	
Stdev	52226.86	
Avg/Max	0.61	



==> GEMM_DIM2000_D3S4_152_32/Gflops.txt <==
Program starts...
 1	 1		2000	2000	2000		1.318971000
 12.130668529	5.819e-14



==> GEMM_DIM2000_D3S4_152_32/user_function_profile_test_gemm_blis.x.csv <==
	bli_barrier	
THREAD 1.1.1	56331.59	
THREAD 1.1.2	31020.85	
THREAD 1.1.3	35032.78	
THREAD 1.1.4	43655.30	
THREAD 1.1.5	96598.65	
THREAD 1.1.6	98044.09	
THREAD 1.1.7	70926.72	
THREAD 1.1.8	98099.07	

Total	529709.05	
Average	66213.63	
Maximum	98099.07	
Minimum	31020.85	
Stdev	26908.72	
Avg/Max	0.67	



==> GEPM_DIM1000_D3S4_152_32/user_function_profile_test_gemm_blis.x.csv <==
	bli_barrier	
THREAD 1.1.1	408820.58	
THREAD 1.1.2	393629.66	
THREAD 1.1.3	413334.35	
THREAD 1.1.4	407725.09	
THREAD 1.1.5	129937.19	
THREAD 1.1.6	139690.19	
THREAD 1.1.7	134472.40	
THREAD 1.1.8	152234.08	

Total	2179843.54	
Average	272480.44	
Maximum	413334.35	
Minimum	129937.19	
Stdev	133629.12	
Avg/Max	0.66	



==> GEPM_DIM2000_D3S4_116_24/4Iterations/user_function_profile_gemm_blis.x.csv <==
	bli_barrier	
THREAD 1.1.1	369167.84	
THREAD 1.1.2	328582.61	
THREAD 1.1.3	355489.81	
THREAD 1.1.4	367041.13	
THREAD 1.1.5	131761.61	
THREAD 1.1.6	155931.99	
THREAD 1.1.7	155996.18	
THREAD 1.1.8	144644.79	

Total	2008615.96	
Average	251077.00	
Maximum	369167.84	
Minimum	131761.61	
Stdev	104856.56	
Avg/Max	0.68	



==> GEPM_DIM2000_D3S4_116_24/Glops.txt <==
 1	 1		 256	2000	2000		0.228246000	8.972774988	2.075e-14



==> GEPM_DIM2000_D3S4_116_24/Other1IterTrace/user_function_profile_test_gemm_blis.x.csv <==
	bli_barrier	
THREAD 1.1.1	51296.53	
THREAD 1.1.2	36111.29	
THREAD 1.1.3	35637.67	
THREAD 1.1.4	45846.31	
THREAD 1.1.5	45817.35	
THREAD 1.1.6	42616.33	
THREAD 1.1.7	37475.66	
THREAD 1.1.8	52092.10	

Total	346893.25	
Average	43361.66	
Maximum	52092.10	
Minimum	35637.67	
Stdev	6111.62	
Avg/Max	0.83	



==> GEPM_DIM2000_D3S4_116_24/user_function_profile_1iter_gemm_blis.x.csv <==
	bli_barrier	
THREAD 1.1.1	50312.72	
THREAD 1.1.2	49752.47	
THREAD 1.1.3	49888.93	
THREAD 1.1.4	49586.43	
THREAD 1.1.5	36719.63	
THREAD 1.1.6	39171.24	
THREAD 1.1.7	39669.66	
THREAD 1.1.8	36957.26	

Total	352058.33	
Average	44007.29	
Maximum	50312.72	
Minimum	36719.63	
Stdev	5952.95	
Avg/Max	0.87	



==> GEPM_DIM2000_D3S4_152_32/4Iterations/user_function_profile_gemm_blis.x.csv <==
	bli_barrier	
THREAD 1.1.1	418373.00	
THREAD 1.1.2	379678.72	
THREAD 1.1.3	410025.77	
THREAD 1.1.4	419619.27	
THREAD 1.1.5	97710.80	
THREAD 1.1.6	92784.07	
THREAD 1.1.7	84714.47	
THREAD 1.1.8	104102.20	

Total	2007008.28	
Average	250876.04	
Maximum	419619.27	
Minimum	84714.47	
Stdev	156545.99	
Avg/Max	0.60	



==> GEPM_DIM2000_D3S4_152_32/BogusExecution/user_function_profile_gemm_blis.x.csv <==
	bli_barrier	
THREAD 1.1.1	1280987.99	
THREAD 1.1.2	1263845.74	
THREAD 1.1.3	1235654.96	
THREAD 1.1.4	1348642.04	
THREAD 1.1.5	1080325.70	
THREAD 1.1.6	1089492.47	
THREAD 1.1.7	1089024.35	
THREAD 1.1.8	1086107.75	

Total	9474081.00	
Average	1184260.13	
Maximum	1348642.04	
Minimum	1080325.70	
Stdev	102371.87	
Avg/Max	0.88	



==> GEPM_DIM2000_D3S4_152_32/Gflops.txt <==

----------------------------------------------------------
Driver for the evaluation of linear algebra routines
-----------Driver for the GEMM routine--------------
----------------------------------------------------------
Program starts...
 1	 1		 256	2000	2000		0.270528000
 7.570380885	2.075e-14



==> GEPM_DIM2000_D3S4_152_32/user_function_profile_gemm_blis.x.csv <==
	bli_barrier	
THREAD 1.1.1	98975.44	
THREAD 1.1.2	76765.69	
THREAD 1.1.3	81768.70	
THREAD 1.1.4	90947.11	
THREAD 1.1.5	39239.93	
THREAD 1.1.6	47054.80	
THREAD 1.1.7	48475.67	
THREAD 1.1.8	39784.38	

Total	523011.72	
Average	65376.47	
Maximum	98975.44	
Minimum	39239.93	
Stdev	22750.17	
Avg/Max	0.66	



==> GFLOPS_chol.csv <==
;Ideal;AA BLIS;Normalized
100;1.7445028;0.3290424;0.1886167222
300;3.8375696;0.6735553;0.1755161131
500;6.49452;1.735961;0.2672962744
1000;9.9133204;4.47308;0.4512191495
1500;11.0780248;6.590746;0.5949387295
2000;11.6719348;8.270403;0.7085717271
2500;11.8874816;9.208659;0.7746517984
3000;12.0337476;9.99577;0.8306448109
3500;12.0931168;10.40726;0.8605936891
4000;12.3052184;10.83593;0.8805963168
4500;12.3110148;11.00583;0.8939823547
5000;12.3998896;11.32026;0.9129323216
5500;12.4174232;11.35201;0.9142001378
6000;12.4637716;11.61218;0.9316746465


==> GFLOPS_gemm.csv <==
;D3S4;D3S5;Ideal;ObS4
100;1.57331394;1.62173886;11.784537008;2.475048352
300;8.14823007;8.068428428;12.568878644;3.508645312
500;10.419684919;10.028867171;12.656271064;4.214198167
1000;11.4141143;10.94761348;13.198994408;4.08302223
1500;11.767790405;10.936093378;13.141601824;4.384929429
2000;12.526779661;11.845141798;13.312558436;4.462350867
2500;12.369538478;11.610526828;13.214887024;4.445228385
3000;12.465373002;11.740272985;13.3526584;4.491136368
3500;12.539438912;11.489853454;13.342061556;4.554413208
4000;12.737389363;11.657374464;13.373094436;4.49318363
4500;12.710153408;11.747493288;13.2995174;4.320984698
5000;12.487465083;11.840075625;13.348771092;4.431204714
5500;12.636204231;11.749388423;13.30884206;4.502315225
6000;12.692256469;11.946824023;13.362670024;4.408948418


==> GFLOPS_gemp.csv <==
;D3S4;D3S5;Ideal
100;3.055415259;3.052914039;12.114762384
300;8.064708713;7.833882913;12.568193808
500;9.893134668;9.557423406;12.468389412
1000;9.788835625;10.489191466;12.88770752
1500;10.942363022;10.618599636;12.666531176
2000;11.63768378;10.325524701;12.9295384
2500;11.25682005;10.169964539;12.706726348
3000;11.572202875;10.924232204;12.971982612
3500;11.834726174;11.163277468;12.762636452
4000;11.719869929;11.081359117;12.912980476
4500;11.740613742;11.085101246;12.773078452
5000;11.793493714;11.206187528;12.977036796
5500;11.806295344;11.206438637;12.733104348
6000;11.23983311;11.143233351;12.948360032


==> GFLOPS_gepm.csv <==
;D3S4;D3S5;Ideal
100;3.565083862;3.553988761;11.998509992
300;7.139812532;6.919733793;12.641223032
500;7.619361135;7.652362941;12.71569908
1000;8.431656919;8.119124374;13.004283476
1500;8.561311276;8.23606723;13.018824232
2000;8.604974751;8.264031719;13.098836544
2500;8.633866501;8.245190562;13.081733992
3000;8.668652177;8.265386015;13.131955192
3500;8.809537298;8.336161642;13.181626396
4000;8.698408702;8.251994249;13.14113904
4500;8.685011681;8.246808493;13.152953024
5000;8.668148636;8.210945796;13.126722036
5500;8.669088553;8.272736806;13.138352648
6000;8.70244439;8.25092185;13.107930944


==> GFLOPS_gepm_mc.csv <==
;D3S4, mc=(152,32);D3S5, mc=(152,32); D3S4, mc=(116,24); D3S5, mc=(116,24);D3S4, mc=(76,16); D3S5, mc=(76,16); D3S4, mc=(40,8); D3S5, mc=(40,8);Ideal
100;3.565083862;3.553988761;3.496837261;3.478962767;3.460309721;3.357015814;3.416220371;3.123826025;11.998509992
300;7.139812532;6.919733793;8.556666672;7.022917425;8.625666223;8.205314427;8.243858424;6.963454262;12.641223032
500;7.619361135;7.652362941;9.619208036;8.37884031;9.582672187;9.134575165;9.048040118;7.455759155;12.71569908
1000;8.431656919;8.119124374;10.456422441;9.111771268;10.509223869;9.835440312;8.46284868;7.721341391;13.004283476
1500;8.561311276;8.23606723;10.223856263;8.957591403;9.753775928;9.903714883;7.241642317;7.651738817;13.018824232
2000;8.604974751;8.264031719;10.368325306;9.364020326;10.789829345;10.061809381;9.391960108;7.690709819;13.098836544
2500;8.633866501;8.245190562;10.747910332;9.345092965;10.748305314;10.085843927;9.617640614;7.617215105;13.081733992
3000;8.668652177;8.265386015;11.076592909;9.140882059;9.838142678;9.958819276;9.958287099;7.625957382;13.131955192
3500;8.809537298;8.336161642;11.119259614;9.434160041;10.677794413;9.865071903;10.049075764;7.072779506;13.181626396
4000;8.698408702;8.251994249;10.636937258;9.35622021;10.868875051;9.808389973;9.941727155;7.492052041;13.14113904
4500;8.685011681;8.246808493;11.043769244;9.416910839;10.931307151;10.107772368;9.903727137;7.125396113;13.152953024
5000;8.668148636;8.210945796;10.751056487;9.300919628;10.862280242;10.008191275;9.933099026;7.583932806;13.126722036
5500;8.669088553;8.272736806;10.984546156;9.400313806;10.821238757;10.075197836;9.97530189;7.649924291;13.138352648
6000;8.70244439;8.25092185;10.624266947;9.41324594;10.81934592;9.915537893;9.92485373;7.599245353;13.107930944


==> GFLOPS_gepm_mc116_24.csv <==
;D3S4;D3S5;Ideal
100;3.496837261;3.478962767;11.998509992
300;8.556666672;7.022917425;12.641223032
500;9.619208036;8.37884031;12.71569908
1000;10.456422441;9.111771268;13.004283476
1500;10.223856263;8.957591403;13.018824232
2000;10.368325306;9.364020326;13.098836544
2500;10.747910332;9.345092965;13.081733992
3000;11.076592909;9.140882059;13.131955192
3500;11.119259614;9.434160041;13.181626396
4000;10.636937258;9.35622021;13.14113904
4500;11.043769244;9.416910839;13.152953024
5000;10.751056487;9.300919628;13.126722036
5500;10.984546156;9.400313806;13.138352648
6000;10.624266947;9.41324594;13.107930944


==> GFLOPS_gepp.csv <==
;D3S4;D3S5;Ideal
100;3.162822248;2.491027812;12.516482776
300;7.901503169;6.689437307;12.585764676
500;9.910306729;9.133825657;12.831983664
1000;11.052550785;10.669179752;13.160077424
1500;11.648434266;10.866855109;13.16236514
2000;12.088128834;11.549931419;13.23038974
2500;12.272129757;11.396953927;13.228584684
3000;11.829032332;11.651653603;13.291142284
3500;12.24698968;11.508146856;13.262386264
4000;12.401929551;11.648499696;13.284447288
4500;12.224084638;11.363447279;13.251785596
5000;12.428340422;11.729166938;13.297180924
5500;12.367945994;11.508594246;13.241603028
6000;12.28762786;11.209886497;13.282934772


==> GFLOPS_lu.csv <==
;Ideal;AA BLIS;Normalized
100;2.2023316;0.3084954;0.140076726
300;6.9469172;0.3406695;0.0490389464
500;8.593256;1.079292;0.1255975616
1000;10.5267724;3.009579;0.2858976033
1500;11.0853096;5.013136;0.4522323851
2000;11.5453732;6.150637;0.5327360921
2500;11.7080852;7.106768;0.6069966078
3000;12.0207748;7.827095;0.6511306576
3500;11.9906984;8.316792;0.6936036353
4000;12.0879476;8.559368;0.7080910907
4500;12.168168;9.066806;0.7451249851
5000;12.4060244;9.330796;0.7521181403
5500;11.9403604;9.55302;0.8000612779
6000;11.6771616;9.844717;0.8430744848


==> GFLOPS_symp.csv <==
;D3S4;D3S5;Ideal
100;2.919576892;2.993677852;11.996689931
300;7.8640134616;7.7607432021;12.6663784257
500;9.7992352532;9.5067712654;12.6255607583
1000;10.2686831772;10.5269020275;12.8898968302
1500;10.7499277799;10.8071931787;12.7677801004
2000;10.9716810942;11.1061910212;12.9625438107
2500;11.6175232677;9.4122805358;12.8445866658
3000;11.6985056987;10.7898981686;12.9634721478
3500;11.9376895241;10.8183567091;12.9157277942
4000;11.8312259444;11.1372085487;12.9536578064
4500;11.7355184498;11.1369529407;12.906173056
5000;11.9238376052;11.3739303001;12.9803467234
5500;11.8740452675;10.095280166;12.8885372883
6000;11.835267214;11.2039087248;12.9379907292


==> GFLOPS_sypm.csv <==
;D3S4;D3S5;Ideal
100;3.5289873216;3.3665221567;11.8614360914
300;6.9763878203;6.9087121439;12.5281394533
500;7.7297545359;6.7655805088;12.4109412545
1000;8.2869699028;7.8105253649;12.6344480407
1500;8.4682582862;6.2838665297;12.4616155923
2000;8.4973653682;7.8788819193;12.6170960652
2500;8.5484080816;8.1367092331;12.4972171535
3000;8.5543958233;8.0645333793;12.6407380134
3500;8.6177284481;8.1636417458;12.575419495
4000;8.6766158117;7.8180337378;12.6401223263
4500;8.6271447555;7.9568360065;12.5678846568
5000;8.5437159825;8.2298819113;12.6638790246
5500;8.6232703211;8.1731618302;12.5549236303
6000;8.5923300216;8.1005694131;12.6403207259


==> GFLOPS_sypm_mc116_24.csv <==
;D3S4;D3S5;Ideal
100;3.545753879;3.434388504;11.8614360914
300;8.598870101;7.198809698;12.5281394533
500;8.82780688;8.459542066;12.4109412545
1000;10.119750784;9.124970417;12.6344480407
1500;10.76715802;9.242928187;12.4616155923
2000;10.891514247;9.273400231;12.6170960652
2500;10.88392325;9.277886497;12.4972171535
3000;10.819530097;9.247523486;12.6407380134
3500;11.025915237;9.333809284;12.575419495
4000;10.933862942;9.263807034;12.6401223263
4500;10.92270668;9.305159511;12.5678846568
5000;10.810509504;8.730677408;12.6638790246
5500;10.933173115;9.157094605;12.5549236303
6000;10.904168888;9.276670974;12.6403207259


==> GFLOPS_syr2k.csv <==
;D3S4;D3S5;Ideal
100;2.2143165203;2.1010353752;10.9536772472
300;7.3858115607;7.237373855;12.1567105089
500;7.5084957246;9.0806192727;12.4935956569
1000;10.6611851682;10.724455309;12.7742395752
1500;11.7672598329;10.8323777633;12.7976706521
2000;11.8229656609;11.4468426664;12.7733322494
2500;11.9792239276;11.1955150767;12.7753363154
3000;12.1446297965;11.7200499839;12.7634314945
3500;12.2180279028;11.3455493225;12.7579988802
4000;12.2490394801;11.7068809651;12.7190082811
4500;12.1294450917;11.2776713223;12.7970561885
5000;12.2241893405;11.7653590328;12.8037441057
5500;12.2645594874;11.3173107065;12.7731458428
6000;12.3081138024;11.7825144213;12.7227518809


==> GFLOPS_syrk.csv <==
;D3S4;D3S5;Ideal
100;1.541275201;1.532878488;11.108177864
300;6.93721358;6.344150618;12.31364606
500;8.915652368;8.447486393;12.51884388
1000;10.972166261;9.390359272;12.966247832
1500;11.604144987;10.824818632;13.038711268
2000;11.955450858;11.29500989;13.141966348
2500;12.080783884;11.193290742;13.135078564
3000;12.220873908;10.462841335;13.20495748
3500;12.276107108;11.003583845;13.174438232
4000;12.329233331;11.700060655;13.215262928
4500;12.265642006;11.383392392;13.174866488
5000;12.273221078;11.71431822;13.2142086
5500;12.282682106;11.313722232;13.198716468
6000;12.366573676;11.720415728;13.23876298



==> GFLOPS_sytrd.csv <==
;Ideal;AA Blis;Normalized
100;3.7756916;0.7330457;0.1941487223
300;1.71107072;0.3470446;0.2028230604
500;2.2427132;0.4966009;0.2214286249
1000;2.13304464;0.4535123;0.2126126624
1500;2.5116388;0.5462594;0.2174912253
2000;2.8149;0.612738;0.2176766493
2500;3.0386436;0.6780122;0.223129886
3000;3.1961584;0.7032084;0.2200167551
3500;3.2696964;0.733098;0.2242098074
4000;3.387928;0.7504242;0.2214994534
4500;3.4515;0.7760212;0.2248359264
5000;3.5384772;0.7910519;0.2235571562
5500;3.6085612;0.8179853;0.2266790709
6000;3.6806936;0.8214281;0.2231720945


==> GFLOPS_trmp.csv <==
;D3S4;D3S5;Ideal
100;1.730705754;1.750497191;9.961080488
300;6.87990483;4.787125968;11.899113528
500;8.392950154;6.64883206;11.633490432
1000;10.35216016;9.128210547;12.369938304
1500;10.649621335;9.819507138;12.182898032
2000;11.019513223;10.283140319;12.575812204
2500;11.196805551;10.41192473;12.3190599
3000;11.370757669;10.610588993;12.636861536
3500;11.568960504;10.748687825;12.48183088
4000;11.435595605;10.64464279;12.628101152
4500;11.622465226;10.782157028;12.516219976
5000;11.398662379;10.68002822;12.674139432
5500;11.637087129;10.795304337;12.501634288
6000;11.270945696;10.746492124;12.66961322


==> GFLOPS_trpm.csv <==
;D3S4;D3S5;Ideal
100;3.751622364;3.821950594;11.459954644
300;6.339434571;5.955157151;11.670725184
500;7.111508487;6.386587144;11.18877452
1000;7.609754713;7.039729679;10.826945144
1500;8.171327785;7.249280077;10.75386442
2000;8.371032343;7.328736951;10.735847864
2500;8.522816986;7.313316478;10.722470244
3000;8.600499166;7.55247535;10.7033058
3500;8.711754403;7.613123357;10.716769756
4000;8.688155504;7.588218989;10.717918704
4500;8.611385621;7.676622176;10.728188308
5000;8.83189447;7.697601097;10.745484492
5500;8.788326772;7.763270449;10.744058064
6000;8.739010282;7.763440753;10.736447496


==> GFLOPS_trpm_mc116_24.csv <==
;D3S4;D3S5;Ideal
100;3.751573223;3.584123698;11.459954644
300;6.192134013;5.614893708;11.670725184
500;6.829438567;6.120361007;11.18877452
1000;7.618242513;6.507892205;10.826945144
1500;8.397331115;6.571729723;10.75386442
2000;7.826619254;6.68841809;10.735847864
2500;8.42811234;6.671862025;10.722470244
3000;8.814013681;6.782912919;10.7033058
3500;8.863858556;6.731301116;10.716769756
4000;8.724179885;6.726272846;10.717918704
4500;8.943109222;6.776572816;10.728188308
5000;8.932291466;6.83078066;10.745484492
5500;8.950838457;6.955424332;10.744058064
6000;8.951672604;6.887151394;10.736447496


==> GFLOPS_trps.csv <==
;S3S5, mc=(116,24);S3, mc=(116,24);Ideal
100;1.713233242;1.817374722;10.75783198
300;2.032682392;2.8847818;11.13603264
500;2.033565898;2.847018196;11.015609768
1000;2.356274078;3.902743009;10.921742948
1500;2.455979054;5.703098806;10.72491566
2000;2.457450658;7.179661218;10.8757723
2500;2.486032111;7.65123236;10.724118808
3000;2.500661936;7.88854844;10.892411604
3500;2.4999989;7.781564243;10.739435308
4000;2.509497837;6.851777712;10.809168428
4500;2.506428169;7.932231698;10.754379996
5000;2.521250357;8.028832741;10.914661956
5500;2.527777712;7.986926185;10.728310928
6000;2.526504083;8.038579142;10.892718388


==> GFLOPS_trsp.csv <==
;S1S4;Ideal
100;2.152569464;8.632362264
300;6.809328866;11.391259916
500;8.299526023;12.009326916
1000;9.480253033;12.675909356
1500;9.641327627;12.849035864
2000;9.5652167;12.979250168
2500;9.758379763;13.021619088
3000;9.551991765;13.100718188
3500;9.779752855;13.097808864
4000;9.6083388;13.115480076
4500;9.849326189;13.12410258
5000;9.612988048;13.174671248
5500;9.827482159;13.158535348
6000;9.62370932;13.194444088


==> PercentageIn_bli_barrier.txt <==
GEPM_DIM1000_D3S4_152_32/
Total execution:
 Worst:   413/1434=.28800557880055788005
 Average: 272/1434=.18967921896792189679
Timed computation from omp parallel:
 Worst:   413/(1434-?)=
 Average: 272/(1434-?)=

GEPM_DIM2000_D3S4_152_32/
Total execution: (1 Iteration)
 Worst:   98.975/1492=.066
 Average: 65.376/1492=.043
Timed computation from omp parallel:
 Worst:   98.975/(1492-1189)=98.975/303=.326
 Average: 65.376/(1492-1189)=65.376/303=.215

Total execution: (4 Iterations)
 Worst:   419/2307=.181
 Average: 250/2307=.108
Timed computation from omp parallel:
 Worst:   419/(2307-1189)=419/1118=.374
 Average: 250/(2307-1189)=250/1118=.223
% Previous bogus execution:
%Total execution:
% Worst:   1348/2973=.45341405987218298015
% Average: 1184/2973=.39825092499159098553
%Timed computation from omp parallel:
% Worst:   1348/(2973-1225)=1348/1748=.771
% Average: 1184/(2973-1225)=1184/1748=.677

GEPM_DIM1000_D3S4_116_24/
Total execution:
 Worst:   436/1452=.30027548209366391184
 Average: 286/1452=.19696969696969696969
Timed computation from omp parallel:
 Worst:   436/(1452-365)=436/1087=.401
 Average: 286/(1452-365)=286/1087=.263

GEPM_DIM2000_D3S4_116_24/
Total execution: (1 Iterations)
 Worst:   
 Average: 
Timed computation from omp parallel:
 Worst:   50/(1462-1189)=50/273=.183
 Average: 44/(1462-1189)=44/273=.161

Total execution: (4 Iterations)
 Worst:   369/2280=.16184210526315789473
 Average: 251/2280=.11008771929824561403
Timed computation from omp parallel:
 Worst:   369/(2280-1189)=369/1091=.338
 Average: 251/(2280-1189)=251/1091=.230


GEMM_DIM2000_D3S4_116_24
Total execution:
 Worst:   166/4370=.03798627002288329519
 Average: 122/4370=.02791762013729977116
Timed computation from parallel:
 Worst:   166/(4370-2896)=166/1474=.112
 Average: 122/(4370-2896)=122/1474=.082
Another Execution:
Timed computation from parallel:
 Worst:   85/(4416-2934)=85/1482=.057
 Average: 71/(4416-2934)=71/1482=.479

GEMM_DIM2000_D3S4_152_32
Timed computation from parallel:
 Worst:   98/(4378-2952)=98/1426=.068
 Average: 66/(4378-2952)=66/1426=.046




==> bio.txt <==




==> manifest.txt <==
% \iffalse meta-comment
%
% 
%
% Copyright 2007, 2008, 2009 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% \fi
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natibi options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 els1.pdf
 els-1p.pdf
 els2.pdf
 els-3pd.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 enum.sty
 pdfwidgets.sty


